Improving Interpretability of Deep Sequential Knowledge Tracing Models with Question-centric Cognitive Representations

Knowledge tracing (KT) is a crucial technique to predict students' future performance by observing their historical learning processes. Due to the powerful representation ability of deep neural networks, remarkable progress has been made by using deep learning techniques to solve the KT problem. The majority of existing approaches rely on the \emph{homogeneous question} assumption that questions have equivalent contributions if they share the same set of knowledge components. Unfortunately, this assumption is inaccurate in real-world educational scenarios. Furthermore, it is very challenging to interpret the prediction results from the existing deep learning based KT models. Therefore, in this paper, we present QIKT, a question-centric interpretable KT model to address the above challenges. The proposed QIKT approach explicitly models students' knowledge state variations at a fine-grained level with question-sensitive cognitive representations that are jointly learned from a question-centric knowledge acquisition module and a question-centric problem solving module. Meanwhile, the QIKT utilizes an item response theory based prediction layer to generate interpretable prediction results. The proposed QIKT model is evaluated on three public real-world educational datasets. The results demonstrate that our approach is superior on the KT prediction task, and it outperforms a wide range of deep learning based KT models in terms of prediction accuracy with better model interpretability. To encourage reproducible results, we have provided all the datasets and code at \url{https://pykt.org/}.

==> rebuttal.txt <==
Dear reviewers,

Thanks for all your comments and appreciation of our work. Here are responses for common questions.


Q1: Model's improvement is not significant. (by Reviewer 1, Reviewer 8)
A: We admit that numerically the AUC improvement is a bit small. However, as we mentioned in Table 2, these results are statistically significant. According to a latest research at NeurIPS2022 (listed below [1]), in the past 7 years, while people keep developing new deep learning based knowledge tracing models, the overall progress in terms of prediction accuracy is moderate. All the improvements on the DLKT problem is about 3% compared to the very first deep learning based KT model, i.e., DKT. 

Q2: Model reproducibility. (by Reviewer 6, Reviewer 9)
A: We have uploaded codes and instructions about how to install and run our proposed model as supplementary files (qikt-codes.zip) along this paper submission. We will add more details about our model and add the open source link in the camera-ready version.

Q3: Impact in the real-world application. Usage of interpretability (by Reviewer 6, Reviewer8)

A: The proposed model is much more simple and interpretable. When using our model in real-world application, it can preserve the competitive prediction accuracy and meanwhile generate interpretable results on inferring students' question-centric knowledge acquisition score, the knowledge mastery score and the knowledge application score. These interpretable outputs can be used by teaching professionals to plan a more adaptive learning path for each student. Many other AI driven educational applications such as exercise recommendation and self-learning path planning can be built upon these interpretable scores.


Responses for specific questions:

### Reviewer 1

Q: The performance on different datasets varies quite a bit. What if you combine all the datasets?
A: These datasets are quite different by nature. Algebra2005 contains problem solving questions that need to be completed by steps while NeurIPS34 contains multiple-choice questions. Furthermore, as shown in Table 1, NeurIPS34 is much sparser than ASSIST2009 and Algebra2005 in terms of the average number of KCs per question and at the same time, it is much denser in terms of the average number of interactions per question. All these unique data characteristics contribute to the prediction performance variations. We will try to train a super DLKT model on the combined datasets to see whether the data augmentation can help improve the performance.

### Reviewer 8

Q: Evaluation of whether these insights were correct or useful or both.
A: Thanks for your suggestion. In this paper, we conduct qualitative analysis on the interpretability results. In the appendix, we listed six other cases and we will add more case studies in the appendix to the camera-ready version. In the future, we will conduct human evaluations with students by surveying students and teachers offline to really measure the effectiveness of the KT algorithm. 

Q: Most existing approaches rely on homogeneous assumption.
A: Thank you for pointing out this. Even though many existing models can take question specific representations as their model input, they suffer from the data sparsity problem. Therefore, most of them including AKT, DKT, and SAKT use KCs to index questions. On one hand, this trick helps the model alleviate the sparsity issue. On the other hand, this implicitly makes existing approaches rely on homogeneous assumption, which might be problematic. Therefore, in our work, we propose QIKT to alleviate the homogeneous assumption and data sparsity problems at the same time.

We agree with you that DKT can take question_id as input. Specifically, qDKT [2] that is one of the baselines in our experiment takes question specific representations as the model input. We will revise such texts to avoid misunderstanding and make it more clearer.

Q: About using larger datasets.
A: Thank you for your suggestion. Our model is built on the LSTM-like architecture, which can be effectively learned from large-scale datasets. We will evaluate the proposed QIKT approach on EdNet in the future. Please note that some baselines such as GKT used in this paper are computationally expensive. It may be very slow when training those models on EdNet.


### Reviewer 9

Q: Add IRT on top of other transformer based models.
A: This is a very good suggestion. We will consider this into the future work of this study. Furthermore, we will try to combine the IRT module with transformer based models.

Q: Choices of baselines. 
A: Thanks for your suggestion. We will add the comparison results from classic ML approaches in the camera ready version.


[1] pyKT: A Python Library to Benchmark Deep Learning based Knowledge Tracing Models. In Thirty-sixth Conference on Neural Information Processing Systems Datasets and Benchmarks Track.

[2] qDKT: Question-centric deep knowledge tracing. arXiv preprint arXiv:2005.12442.


